Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera

Deep learning is the essential building block of state-of-the-art person detectors in 2D range data. However, only a few annotated datasets are available for training and testing these deep networks, potentially limiting their performance when deployed in new environments or with different LiDAR models. We propose a method, which uses bounding boxes from an image-based detector (e.g. Faster R-CNN) on a calibrated camera to automatically generate training labels (called pseudo-labels) for 2D LiDAR-based person detectors. Through experiments on the JackRabbot dataset with two detector models, DROW3 and DR-SPAAM, we show that self-supervised detectors, trained or fine-tuned with pseudo-labels, outperform detectors trained only on a different dataset. Combined with robust training techniques, the self-supervised detectors reach a performance close to the ones trained using manual annotations of the target dataset. Our method is an effective way to improve person detectors during deployment without any additional labeling effort, and we release our source code to support relevant robotic applications.

==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/distance_distribution/OLD_det_hist_jrdb_train.csv <==
distance, count
       1,  2013
       2, 22159
       3, 48198
       4, 46835
       5, 39908
       6, 22890
       7, 14985
       8, 16164
       9, 10410
      10,  9655
      11,  4294
      12,  2434
      13,  1818
      14,  1393
      15,   946
      16,   503
      17,   275
      18,   402
      19,   215
      20,   169
      21,    40
      22,     6
      23,    14
      24,     3
      25,     1
      26,   187
      27,   148
      28,     0
      29,     0
      30,     0

==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/distance_distribution/OLD_det_hist_jrdb_train_pseudo.csv <==
distance, count_true, count_false
       1,          0,           0
       2,      13167,         100
       3,      31381,         200
       4,      26305,         300
       5,      21594,         250
       6,       9309,          50
       7,       6975,          50
       8,       4593,          50
       9,       1955,          50
      10,       1104,          50
      11,        420,          20
      12,        233,          20
      13,        133,          20
      14,         92,          20
      15,         66,          20
      16,         67,          20
      17,         66,          20
      18,         22,           5
      19,          5,           5
      20,          0,           5
      21,          5,           5
      22,          0,           5
      23,          0,           5
      24,         26,           5
      25,          0,           1
      26,          0,           1
      27,          0,           1
      28,          0,           1
      29,          0,           1
      30,          0,           1

==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/distance_distribution/det_hist_drow_train.csv <==
distance, count
       1,  1338
       2,  3337
       3,  2914
       4,  2723
       5,  2251
       6,  1392
       7,  1550
       8,   814
       9,   503
      10,   282
      11,   121
      12,    94
      13,    49
      14,    17
      15,     6
      16,     2
      17,     1
      18,     0
      19,     0
      20,     0
      21,     0
      22,     0
      23,     0
      24,     0
      25,     0
      26,     0
      27,     0
      28,     0
      29,     0
      30,     0

==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/distance_distribution/det_hist_jrdb_train.csv <==
distance, count
       1,  2062
       2, 22657
       3, 48855
       4, 46212
       5, 38634
       6, 21709
       7, 13494
       8, 13649
       9,  8395
      10,  7151
      11,  2868
      12,  1508
      13,  1013
      14,   728
      15,   494
      16,   213
      17,    99
      18,   174
      19,    62
      20,    28
      21,     2
      22,     0
      23,     1
      24,     1
      25,     0
      26,    62
      27,    55
      28,     0
      29,     0
      30,     0


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/distance_distribution/det_hist_jrdb_train_pseudo.csv <==
distance, count_true, count_false
       1,         47,           4
       2,       9293,        1237
       3,      22100,        4676
       4,      16818,        3272
       5,      13955,        2173
       6,       6220,        3010
       7,       4390,        1373
       8,       3136,        1570
       9,       1338,         955
      10,       1422,        1026
      11,        527,         640
      12,        222,         505
      13,        144,         452
      14,         88,         240
      15,         52,         226
      16,         35,         187
      17,         25,         130
      18,         10,         163
      19,          4,          27
      20,          2,          27
      21,          0,           0
      22,          0,           0
      23,          0,           0
      24,          0,           0
      25,          0,           0
      26,          0,           0
      27,          0,           0
      28,          0,           0
      29,          0,           0
      30,          0,           0


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/distance_distribution/det_hist_jrdb_train_pseudo_from_ann.csv <==
distance, count_true, count_false
       1,         22,           9
       2,      10647,        1648
       3,      24823,        6455
       4,      19274,        3963
       5,      16070,        2896
       6,       7259,        4123
       7,       5196,        1719
       8,       3108,        1906
       9,       1811,        1640
      10,       1563,        1334
      11,        739,         923
      12,        291,         800
      13,        204,         852
      14,        137,         547
      15,        113,         532
      16,         47,         503
      17,         32,         414
      18,         29,         356
      19,          3,         171
      20,          0,         103
      21,          0,           0
      22,          0,           0
      23,          0,           0
      24,          0,           0
      25,          0,           0
      26,          0,           0
      27,          0,           0
      28,          0,           0
      29,          0,           0
      30,          0,           0


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/drow_online_training_seq0_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 65.40763974189758
0.053, 66.60404801368713
0.079, 65.27584791183472
0.106, 63.36590051651001
0.132, 63.80249261856079
0.159, 62.74200677871704
0.185, 62.75033354759216
0.212, 62.915778160095215
0.23800000000000002, 62.441468238830566
0.265, 62.16588616371155
0.292, 61.98861598968506
0.318, 62.110310792922974
0.34500000000000003, 61.47344708442688
0.371, 60.21604537963867
0.398, 59.77752208709717
0.424, 60.830867290496826
0.451, 58.931273221969604
0.47700000000000004, 59.14142727851868
0.504, 58.364033699035645
0.53, 58.98234248161316
0.557, 59.67288017272949
0.584, 60.443347692489624
0.61, 58.922988176345825
0.637, 58.44639539718628
0.663, 60.42160391807556
0.6900000000000001, 57.87755846977234
0.716, 58.95155668258667
0.743, 57.72666335105896
0.769, 57.08380341529846
0.796, 58.257514238357544
0.8230000000000001, 58.115971088409424
0.849, 59.37103033065796
0.876, 58.370572328567505
0.902, 57.441818714141846
0.929, 59.32232737541199
0.9550000000000001, 59.144747257232666
0.982, 58.14142823219299
1.008, 58.00833702087402
1.035, 56.43695592880249
1.061, 59.08308029174805
1.088, 57.53316879272461
1.115, 57.06152319908142
1.141, 58.00670385360718
1.168, 58.460235595703125
1.194, 54.0665328502655
1.221, 58.41180086135864
1.247, 59.56981182098389
1.274, 57.37161636352539
1.3, 54.52932119369507
1.327, 56.61770701408386
1.354, 57.77204632759094
1.3800000000000001, 57.810503244400024
1.407, 57.65482783317566
1.433, 57.172662019729614
1.46, 58.95317792892456
1.486, 55.69419264793396
1.5130000000000001, 56.108349561691284
1.539, 57.74913430213928
1.566, 58.63150358200073
1.592, 54.96664047241211
1.619, 57.96111822128296
1.6460000000000001, 57.552921772003174
1.672, 57.87918567657471
1.699, 58.699458837509155
1.725, 55.648624897003174
1.752, 58.650267124176025
1.778, 57.415443658828735
1.805, 57.40474462509155
1.831, 57.58083462715149
1.858, 57.5103759765625
1.8840000000000001, 57.08528161048889
1.911, 56.20752573013306
1.938, 58.301472663879395
1.964, 57.35777020454407
1.991, 57.51408338546753
2.017, 57.10145831108093
2.044, 58.45646262168884
2.07, 57.55303502082825
2.097, 57.533782720565796
2.123, 58.88655185699463
2.15, 58.632904291152954
2.177, 56.87415599822998
2.203, 57.589828968048096
2.23, 57.756662368774414
2.2560000000000002, 57.55348801612854
2.283, 59.24657583236694
2.309, 57.3492705821991
2.336, 56.469082832336426
2.362, 58.28729271888733
2.3890000000000002, 58.21315050125122
2.415, 55.38774132728577
2.442, 57.51916766166687
2.469, 57.26725459098816
2.495, 57.346779108047485
2.5220000000000002, 57.87326097488403
2.548, 57.65730142593384
2.575, 57.50868320465088
2.601, 57.34174847602844
2.628, 56.998300552368164


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/drow_online_training_seq0_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 66.63635969161987
0.053, 64.5891010761261
0.079, 64.51265811920166
0.106, 63.20258378982544
0.132, 63.08794617652893
0.159, 61.74238920211792
0.185, 61.659371852874756
0.212, 62.18077540397644
0.23800000000000002, 61.26440763473511
0.265, 60.75944900512695
0.292, 61.149680614471436
0.318, 61.75575852394104
0.34500000000000003, 61.31158471107483
0.371, 59.36523675918579
0.398, 59.28747057914734
0.424, 60.33797264099121
0.451, 59.15221571922302
0.47700000000000004, 58.07751417160034
0.504, 57.81530141830444
0.53, 57.450759410858154
0.557, 57.74027705192566
0.584, 59.202247858047485
0.61, 59.29402709007263
0.637, 58.949464559555054
0.663, 58.87234807014465
0.6900000000000001, 58.45271348953247
0.716, 58.9539110660553
0.743, 57.11562633514404
0.769, 56.53351545333862
0.796, 58.22843909263611
0.8230000000000001, 58.34264159202576
0.849, 58.832043409347534
0.876, 58.76338481903076
0.902, 57.92211890220642
0.929, 59.21477675437927
0.9550000000000001, 58.46593379974365
0.982, 58.98459553718567
1.008, 58.83445143699646
1.035, 59.48759913444519
1.061, 58.99275541305542
1.088, 58.50902795791626
1.115, 58.718299865722656
1.141, 58.62863063812256
1.168, 58.76582860946655
1.194, 57.31249451637268
1.221, 59.64919924736023
1.247, 59.12600755691528
1.274, 58.58718752861023
1.3, 57.565462589263916
1.327, 58.33173394203186
1.354, 58.76333713531494
1.3800000000000001, 59.545308351516724
1.407, 59.710681438446045
1.433, 59.39124822616577
1.46, 59.172964096069336
1.486, 58.48469138145447
1.5130000000000001, 59.04387831687927
1.539, 58.374351263046265
1.566, 60.055333375930786
1.592, 58.60440135002136
1.619, 59.14434194564819
1.6460000000000001, 59.0134859085083
1.672, 59.079062938690186
1.699, 58.659666776657104
1.725, 57.801949977874756
1.752, 59.19073224067688
1.778, 57.23308324813843
1.805, 59.05779004096985
1.831, 58.842653036117554
1.858, 58.18794369697571
1.8840000000000001, 58.06118845939636
1.911, 58.629387617111206
1.938, 58.99041295051575
1.964, 58.56412053108215
1.991, 59.237140417099
2.017, 58.87729525566101
2.044, 60.1527214050293
2.07, 60.23210883140564
2.097, 59.263646602630615
2.123, 59.06730890274048
2.15, 60.313230752944946
2.177, 59.58190560340881
2.203, 59.380483627319336
2.23, 59.67307686805725
2.2560000000000002, 60.09610891342163
2.283, 59.8558247089386
2.309, 59.522342681884766
2.336, 58.74113440513611
2.362, 59.26562547683716
2.3890000000000002, 59.52090620994568
2.415, 58.45625400543213
2.442, 58.12594294548035
2.469, 59.44236516952515
2.495, 58.511531352996826
2.5220000000000002, 58.459800481796265
2.548, 59.80561375617981
2.575, 60.108524560928345
2.601, 59.230321645736694
2.628, 59.32460427284241


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/drow_online_training_seq1_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 59.19685959815979
0.053, 63.180190324783325
0.079, 62.750113010406494
0.106, 62.48927712440491
0.132, 61.28944158554077
0.159, 59.98287796974182
0.185, 65.01303911209106
0.212, 64.22386169433594
0.23800000000000002, 64.97893929481506
0.265, 64.74072337150574
0.292, 64.3071711063385
0.318, 55.76452612876892
0.34500000000000003, 57.13275671005249
0.371, 58.284616470336914
0.398, 62.01485991477966
0.424, 65.48892855644226
0.451, 65.9397840499878
0.47700000000000004, 66.36978387832642
0.504, 65.53816795349121
0.53, 66.34198427200317
0.557, 59.67778563499451
0.584, 59.498029947280884
0.61, 59.633755683898926
0.637, 59.60202217102051
0.663, 60.29811501502991
0.6900000000000001, 59.7373902797699
0.716, 49.630820751190186
0.743, 53.75489592552185
0.769, 54.312026500701904
0.796, 54.05903458595276
0.8230000000000001, 54.356223344802856
0.849, 53.64003777503967
0.876, 57.57066607475281
0.902, 56.590092182159424
0.929, 59.92435812950134
0.9550000000000001, 60.23737192153931
0.982, 59.768080711364746
1.008, 59.71072316169739
1.035, 59.74471569061279
1.061, 59.840381145477295
1.088, 62.98782825469971
1.115, 63.67380619049072
1.141, 64.23376798629761
1.168, 64.16338086128235
1.194, 64.14415836334229
1.221, 64.18579816818237
1.247, 64.39752578735352
1.274, 59.40786004066467
1.3, 58.53108763694763
1.327, 58.0453097820282
1.354, 56.463104486465454
1.3800000000000001, 50.143152475357056
1.407, 52.5079607963562
1.433, 51.89270377159119
1.46, 48.32269847393036
1.486, 47.5828617811203
1.5130000000000001, 45.60104310512543
1.539, 47.08940088748932
1.566, 46.60090506076813
1.592, 38.26213181018829
1.619, 39.31403160095215
1.6460000000000001, 40.486130118370056
1.672, 43.154388666152954
1.699, 41.8196976184845
1.725, 39.35845196247101
1.752, 41.538918018341064
1.778, 51.556819677352905
1.805, 56.965118646621704
1.831, 51.854920387268066
1.858, 50.02807974815369
1.8840000000000001, 50.7290780544281
1.911, 51.73653960227966
1.938, 59.490805864334106
1.964, 61.429935693740845
1.991, 62.1171236038208
2.017, 62.44518160820007
2.044, 62.787699699401855
2.07, 62.330496311187744
2.097, 45.93595266342163
2.123, 42.962807416915894
2.15, 46.25502824783325
2.177, 45.041945576667786
2.203, 41.74763560295105
2.23, 36.937129497528076
2.2560000000000002, 40.37209451198578
2.283, 41.315555572509766
2.309, 40.38056135177612
2.336, 42.7621066570282
2.362, 42.74686276912689
2.3890000000000002, 42.15874671936035
2.415, 43.76847743988037
2.442, 38.36471438407898
2.469, 36.35724186897278
2.495, 36.643972992897034
2.5220000000000002, 37.82439827919006
2.548, 36.961930990219116
2.575, 38.3300244808197
2.601, 37.60511875152588
2.628, 37.60429620742798


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/drow_online_training_seq1_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 54.283249378204346
0.053, 54.57763671875
0.079, 52.03651189804077
0.106, 50.82294940948486
0.132, 49.02742803096771
0.159, 48.58454465866089
0.185, 56.39498233795166
0.212, 60.57767868041992
0.23800000000000002, 61.05949878692627
0.265, 60.680562257766724
0.292, 59.677714109420776
0.318, 61.0129177570343
0.34500000000000003, 66.11133217811584
0.371, 65.90121984481812
0.398, 65.57990908622742
0.424, 62.37620711326599
0.451, 62.69682049751282
0.47700000000000004, 62.80522346496582
0.504, 62.004196643829346
0.53, 62.51768469810486
0.557, 61.09791398048401
0.584, 58.72061252593994
0.61, 56.95064663887024
0.637, 56.704914569854736
0.663, 55.31597137451172
0.6900000000000001, 54.46481108665466
0.716, 51.01150870323181
0.743, 48.2207715511322
0.769, 51.463401317596436
0.796, 51.50970220565796
0.8230000000000001, 51.3811469078064
0.849, 50.9804368019104
0.876, 54.66318726539612
0.902, 57.0513129234314
0.929, 59.64641571044922
0.9550000000000001, 60.281533002853394
0.982, 60.64147353172302
1.008, 60.179734230041504
1.035, 59.46710705757141
1.061, 59.10175442695618
1.088, 59.40438508987427
1.115, 60.72472333908081
1.141, 61.610257625579834
1.168, 62.17532157897949
1.194, 62.23686933517456
1.221, 62.17576265335083
1.247, 61.60247325897217
1.274, 54.274266958236694
1.3, 52.74178385734558
1.327, 51.816922426223755
1.354, 51.27232074737549
1.3800000000000001, 54.46740984916687
1.407, 56.01316690444946
1.433, 57.89332985877991
1.46, 59.181058406829834
1.486, 59.75503325462341
1.5130000000000001, 59.64303016662598
1.539, 58.83383750915527
1.566, 58.1010639667511
1.592, 58.11870098114014
1.619, 58.91450643539429
1.6460000000000001, 55.94838857650757
1.672, 53.75874638557434
1.699, 52.33104228973389
1.725, 52.75299549102783
1.752, 53.02533507347107
1.778, 54.37866449356079
1.805, 58.36632251739502
1.831, 53.709352016448975
1.858, 54.12585139274597
1.8840000000000001, 56.548744440078735
1.911, 57.87011981010437
1.938, 60.141223669052124
1.964, 60.81804037094116
1.991, 59.97375845909119
2.017, 60.72070598602295
2.044, 60.69003343582153
2.07, 60.59250235557556
2.097, 54.75918650627136
2.123, 43.0160790681839
2.15, 47.94284701347351
2.177, 46.44445478916168
2.203, 44.38479840755463
2.23, 47.51836955547333
2.2560000000000002, 51.06011629104614
2.283, 52.127134799957275
2.309, 52.253371477127075
2.336, 53.123605251312256
2.362, 53.28666567802429
2.3890000000000002, 52.70193815231323
2.415, 53.076010942459106
2.442, 52.618348598480225
2.469, 48.6890435218811
2.495, 45.989710092544556
2.5220000000000002, 46.601855754852295
2.548, 45.647358894348145
2.575, 45.4293817281723
2.601, 43.99556517601013
2.628, 44.975051283836365


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/jrdb_online_training_seq0_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 74.29421544075012
0.053, 76.01014971733093
0.079, 76.66879892349243
0.106, 76.61355137825012
0.132, 76.67862176895142
0.159, 76.91240310668945
0.185, 77.02963352203369
0.212, 77.22709774971008
0.23800000000000002, 77.29405164718628
0.265, 77.41504311561584
0.292, 77.48403549194336
0.318, 77.33460664749146
0.34500000000000003, 77.83024311065674
0.371, 77.5424063205719
0.398, 77.78781652450562
0.424, 77.99307703971863
0.451, 77.73644924163818
0.47700000000000004, 77.75104641914368
0.504, 77.47430801391602
0.53, 78.19687128067017
0.557, 78.23367118835449
0.584, 78.49531173706055
0.61, 78.21006178855896
0.637, 77.98943519592285
0.663, 78.3998191356659
0.6900000000000001, 78.39541435241699
0.716, 78.5424530506134
0.743, 78.52314710617065
0.769, 78.51660251617432
0.796, 78.67215871810913
0.8230000000000001, 78.63491773605347
0.849, 78.97371053695679
0.876, 78.89434099197388
0.902, 78.77185344696045
0.929, 78.95820140838623
0.9550000000000001, 79.02094721794128
0.982, 78.65906953811646
1.008, 79.03739213943481
1.035, 78.64096760749817
1.061, 79.06438708305359
1.088, 79.08996343612671
1.115, 78.69856357574463
1.141, 79.0644645690918
1.168, 79.22346591949463
1.194, 78.27314138412476
1.221, 79.29792404174805
1.247, 79.28915619850159
1.274, 78.97486090660095
1.3, 78.87676954269409
1.327, 79.31725978851318
1.354, 79.16783690452576
1.3800000000000001, 79.51722741127014
1.407, 79.41337823867798
1.433, 79.32337522506714
1.46, 79.5157790184021
1.486, 79.14212942123413
1.5130000000000001, 79.36432361602783
1.539, 79.3627381324768
1.566, 79.37240600585938
1.592, 78.77079248428345
1.619, 79.18252348899841
1.6460000000000001, 79.71724271774292
1.672, 79.5454204082489
1.699, 79.37241196632385
1.725, 79.15261387825012
1.752, 79.23741936683655
1.778, 79.33008670806885
1.805, 79.30943369865417
1.831, 79.11945581436157
1.858, 79.07400727272034
1.8840000000000001, 79.09145951271057
1.911, 79.28047776222229
1.938, 78.98090481758118
1.964, 79.45495843887329
1.991, 79.49432134628296
2.017, 79.33542728424072
2.044, 79.68331575393677
2.07, 79.28481101989746
2.097, 79.47444319725037
2.123, 79.72744703292847
2.15, 79.76648211479187
2.177, 79.53434586524963
2.203, 79.67323660850525
2.23, 79.94024157524109
2.2560000000000002, 79.5567512512207
2.283, 79.99776601791382
2.309, 79.85065579414368
2.336, 79.51272130012512
2.362, 79.70823049545288
2.3890000000000002, 79.8261284828186
2.415, 79.41641807556152
2.442, 79.63693737983704
2.469, 79.65841889381409
2.495, 79.62728142738342
2.5220000000000002, 79.68250513076782
2.548, 79.5920729637146
2.575, 79.68040108680725
2.601, 79.59390878677368
2.628, 79.56623435020447


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/jrdb_online_training_seq0_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 74.51728582382202
0.053, 74.40817952156067
0.079, 75.0146746635437
0.106, 75.1588523387909
0.132, 75.4007637500763
0.159, 75.25855898857117
0.185, 75.07763504981995
0.212, 75.89550614356995
0.23800000000000002, 75.84676742553711
0.265, 75.8547842502594
0.292, 76.014244556427
0.318, 76.46320462226868
0.34500000000000003, 76.44369006156921
0.371, 75.56871771812439
0.398, 75.90442299842834
0.424, 76.37225985527039
0.451, 76.3787567615509
0.47700000000000004, 76.23111605644226
0.504, 76.13736987113953
0.53, 76.29355192184448
0.557, 76.42805576324463
0.584, 76.79350972175598
0.61, 76.68765783309937
0.637, 76.58774852752686
0.663, 76.16573572158813
0.6900000000000001, 76.51431560516357
0.716, 76.65156126022339
0.743, 76.45580768585205
0.769, 76.40398144721985
0.796, 76.71322822570801
0.8230000000000001, 76.5811562538147
0.849, 76.57427787780762
0.876, 76.71424150466919
0.902, 76.66590809822083
0.929, 77.08461284637451
0.9550000000000001, 76.83655023574829
0.982, 76.86209678649902
1.008, 76.98487043380737
1.035, 77.14869976043701
1.061, 77.29690670967102
1.088, 77.4307370185852
1.115, 76.86758637428284
1.141, 77.1000325679779
1.168, 77.21031308174133
1.194, 76.95940732955933
1.221, 77.03596949577332
1.247, 77.17428803443909
1.274, 77.46337056159973
1.3, 77.34139561653137
1.327, 77.17737555503845
1.354, 77.17217206954956
1.3800000000000001, 77.48217582702637
1.407, 77.49017477035522
1.433, 77.224862575531
1.46, 77.3949384689331
1.486, 77.71874070167542
1.5130000000000001, 77.32482552528381
1.539, 77.54247188568115
1.566, 77.5822401046753
1.592, 77.55379676818848
1.619, 77.35121250152588
1.6460000000000001, 77.51092910766602
1.672, 77.90997624397278
1.699, 77.58971452713013
1.725, 77.71994471549988
1.752, 77.51644849777222
1.778, 77.5770366191864
1.805, 77.6996374130249
1.831, 77.6220440864563
1.858, 77.37706303596497
1.8840000000000001, 77.4196982383728
1.911, 77.62829661369324
1.938, 77.28267312049866
1.964, 77.44118571281433
1.991, 77.45957970619202
2.017, 77.32473015785217
2.044, 77.80233025550842
2.07, 77.68770456314087
2.097, 77.70615816116333
2.123, 77.52954363822937
2.15, 77.78730988502502
2.177, 77.76405811309814
2.203, 77.82602906227112
2.23, 77.71642208099365
2.2560000000000002, 77.86722779273987
2.283, 77.78466939926147
2.309, 77.74378061294556
2.336, 77.5524377822876
2.362, 77.51718759536743
2.3890000000000002, 77.78804898262024
2.415, 77.62892842292786
2.442, 77.53145694732666
2.469, 77.5877058506012
2.495, 77.67146825790405
2.5220000000000002, 77.67656445503235
2.548, 77.43372321128845
2.575, 77.69290208816528
2.601, 77.63134241104126
2.628, 77.80499458312988


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/jrdb_online_training_seq1_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 70.61859965324402
0.053, 73.94606471061707
0.079, 73.0334222316742
0.106, 72.37465977668762
0.132, 71.27468585968018
0.159, 70.2113687992096
0.185, 73.41417074203491
0.212, 75.01416206359863
0.23800000000000002, 75.78576803207397
0.265, 76.12035274505615
0.292, 76.12094283103943
0.318, 71.77331447601318
0.34500000000000003, 69.10285949707031
0.371, 66.72917008399963
0.398, 64.33806419372559
0.424, 72.87662029266357
0.451, 74.48506951332092
0.47700000000000004, 74.94598627090454
0.504, 75.59592127799988
0.53, 76.70087218284607
0.557, 75.22212862968445
0.584, 74.09768104553223
0.61, 74.31403398513794
0.637, 74.52842593193054
0.663, 74.73520636558533
0.6900000000000001, 74.11002516746521
0.716, 62.72016763687134
0.743, 68.58693957328796
0.769, 69.84261870384216
0.796, 70.27664184570312
0.8230000000000001, 71.35053277015686
0.849, 71.43980264663696
0.876, 72.89829850196838
0.902, 71.32180333137512
0.929, 72.70766496658325
0.9550000000000001, 73.02483916282654
0.982, 72.28328585624695
1.008, 72.05739617347717
1.035, 71.89715504646301
1.061, 72.25174903869629
1.088, 73.91951084136963
1.115, 75.36576986312866
1.141, 75.51025748252869
1.168, 75.83038210868835
1.194, 75.93770623207092
1.221, 75.86491107940674
1.247, 76.14516019821167
1.274, 76.0183036327362
1.3, 75.71660280227661
1.327, 75.67272186279297
1.354, 75.36157965660095
1.3800000000000001, 71.41676545143127
1.407, 71.73306941986084
1.433, 71.63087725639343
1.46, 71.1246132850647
1.486, 71.01069688796997
1.5130000000000001, 70.84197998046875
1.539, 71.07808589935303
1.566, 70.23943662643433
1.592, 66.30396246910095
1.619, 69.67574954032898
1.6460000000000001, 70.48483490943909
1.672, 71.78831100463867
1.699, 73.12338352203369
1.725, 72.13000655174255
1.752, 73.57681393623352
1.778, 73.71864914894104
1.805, 76.87296271324158
1.831, 73.43764305114746
1.858, 71.37122750282288
1.8840000000000001, 69.8783814907074
1.911, 70.41054368019104
1.938, 75.97740292549133
1.964, 77.63679623603821
1.991, 78.4961998462677
2.017, 78.30195426940918
2.044, 78.1391978263855
2.07, 77.71638631820679
2.097, 74.106764793396
2.123, 73.3009397983551
2.15, 74.24758672714233
2.177, 73.32761883735657
2.203, 73.59769940376282
2.23, 67.22278594970703
2.2560000000000002, 69.08673644065857
2.283, 68.54516267776489
2.309, 68.41959357261658
2.336, 68.0612564086914
2.362, 67.76880025863647
2.3890000000000002, 67.03901886940002
2.415, 70.08659839630127
2.442, 68.24222803115845
2.469, 66.49643778800964
2.495, 66.79712533950806
2.5220000000000002, 67.5306499004364
2.548, 67.086660861969
2.575, 67.51131415367126
2.601, 66.85538291931152
2.628, 66.35193228721619


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/jrdb_online_training_seq1_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 67.43301749229431
0.053, 70.4627513885498
0.079, 70.53626775741577
0.106, 70.1753318309784
0.132, 70.11820077896118
0.159, 70.163494348526
0.185, 72.92177081108093
0.212, 74.61876273155212
0.23800000000000002, 74.57851767539978
0.265, 74.4632363319397
0.292, 74.41589832305908
0.318, 71.69726490974426
0.34500000000000003, 71.41935229301453
0.371, 71.51350378990173
0.398, 71.69568538665771
0.424, 74.19450879096985
0.451, 74.56555962562561
0.47700000000000004, 74.63338971138
0.504, 74.55453276634216
0.53, 75.7331907749176
0.557, 75.56756138801575
0.584, 74.74220991134644
0.61, 73.778235912323
0.637, 73.62843751907349
0.663, 72.99349904060364
0.6900000000000001, 71.93260192871094
0.716, 63.0484402179718
0.743, 64.1704261302948
0.769, 66.29018783569336
0.796, 66.93909168243408
0.8230000000000001, 67.63663291931152
0.849, 67.04787611961365
0.876, 70.33164501190186
0.902, 72.25167751312256
0.929, 72.14627861976624
0.9550000000000001, 71.96348309516907
0.982, 71.40448689460754
1.008, 70.73602080345154
1.035, 70.42147517204285
1.061, 70.6171989440918
1.088, 72.13581800460815
1.115, 73.1404185295105
1.141, 73.4628438949585
1.168, 73.72673749923706
1.194, 73.69601726531982
1.221, 73.75136017799377
1.247, 73.23285341262817
1.274, 71.64894342422485
1.3, 71.47785425186157
1.327, 71.27792835235596
1.354, 71.14604711532593
1.3800000000000001, 70.44934034347534
1.407, 70.907461643219
1.433, 72.02706933021545
1.46, 72.22128510475159
1.486, 72.39292860031128
1.5130000000000001, 72.75740504264832
1.539, 72.19431400299072
1.566, 72.48777151107788
1.592, 73.85306358337402
1.619, 73.72680902481079
1.6460000000000001, 73.70222806930542
1.672, 73.40914011001587
1.699, 73.24381470680237
1.725, 72.86639213562012
1.752, 73.8949179649353
1.778, 73.28442931175232
1.805, 74.41073656082153
1.831, 72.23939895629883
1.858, 72.55373001098633
1.8840000000000001, 73.68704676628113
1.911, 73.96246194839478
1.938, 75.8489727973938
1.964, 76.44989490509033
1.991, 76.24722719192505
2.017, 76.16958022117615
2.044, 76.36241912841797
2.07, 76.46809816360474
2.097, 74.45625066757202
2.123, 69.80644464492798
2.15, 70.32172083854675
2.177, 70.15005946159363
2.203, 69.98092532157898
2.23, 71.29666209220886
2.2560000000000002, 72.46319651603699
2.283, 73.70438575744629
2.309, 73.63588213920593
2.336, 73.2322096824646
2.362, 73.4515368938446
2.3890000000000002, 73.28072786331177
2.415, 73.94843697547913
2.442, 72.2399890422821
2.469, 71.07905745506287
2.495, 70.98435759544373
2.5220000000000002, 71.0553228855133
2.548, 70.99186182022095
2.575, 71.05441689491272
2.601, 70.65574526786804
2.628, 70.86809873580933


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/jrdb_pseudo_labels_step_accuracy_negatives.csv <==
step, accuracy
0.0, 97.33828879427902
0.171625, 99.85692572935525
0.29775, 99.90050946740948
0.388375, 99.81216235632937
0.52475, 99.70584168079728
0.687, 93.67941437918657
0.86725, 99.4942221441289
1.05775, 99.32249557141708
1.237875, 99.4182425412506
1.36425, 99.61269776042737
1.581375, 98.4673350677699
1.762375, 99.87118108353972
1.816375, 99.91588915602414
1.9248750000000001, 99.47218183617389
2.069375, 99.46019146401613
2.196125, 99.87230351872908
2.412375, 99.24627587100412
2.628375, 99.24627587100412


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/jrdb_pseudo_labels_step_accuracy_positives.csv <==
step, accuracy
0.0, 94.38630432826419
0.171625, 97.67162253306356
0.29775, 99.69859710653223
0.388375, 99.74055729640486
0.52475, 91.99981882963947
0.687, 94.58842840562134
0.86725, 92.20682956752889
1.05775, 95.24352095461043
1.237875, 96.78405203835587
1.36425, 97.88285235258445
1.581375, 92.97357558227124
1.762375, 100.0
1.816375, 58.43324843138473
1.9248750000000001, 79.44769611501748
2.069375, 96.34912529970696
2.196125, 92.71047227926078
2.412375, 74.3941635940229
2.628375, 74.3941635940229


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/jrdb_pseudo_labels_step_accuracy_total.csv <==
step, accuracy
0.0, 96.33646555120214
0.171625, 99.75477832728389
0.29775, 99.8930307612678
0.388375, 99.81000079335857
0.52475, 99.07653195211775
0.687, 94.23693858845095
0.86725, 98.65283730465157
1.05775, 99.13132717517735
1.237875, 99.29714617890099
1.36425, 99.5184882259346
1.581375, 97.65693290072151
1.762375, 99.874525022233
1.816375, 98.95669336581666
1.9248750000000001, 98.72507005592749
2.069375, 99.10246821241586
2.196125, 99.7363827524336
2.412375, 94.52111498659595
2.628375, 94.52111498659595


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/jrdb_pseudo_labels_step_precision.csv <==
step, precision
0.0, 89.2001369237791
0.171625, 78.72892347600519
0.29775, 76.84754521963825
0.388375, 85.57107053347654
0.52475, 77.80117944397641
0.687, 81.41159058322927
0.86725, 83.03967720242098
1.05775, 72.79476754463496
1.237875, 83.09248554913295
1.36425, 90.66284959260075
1.581375, 74.88294314381271
1.762375, 80.82736674622116
1.816375, 29.45159106296547
1.9248750000000001, 57.40948114968272
2.069375, 82.78047749841538
2.196125, 61.05640107430618
2.412375, 57.735011102886745
2.628375, 57.735011102886745


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/online_training_seq0_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.020800000000000003, 74.29421544075012
0.0848, 76.61355137825012
0.14800000000000002, 77.02963352203369
0.21200000000000002, 77.41504311561584
0.276, 77.83024311065674
0.3392, 77.99307703971863
0.4032, 77.47430801391602
0.4672, 78.49531173706055
0.5304, 78.3998191356659
0.5944, 78.52314710617065
0.6584, 78.63491773605347
0.7216, 78.77185344696045
0.7856000000000001, 78.65906953811646
0.8488, 79.06438708305359
0.9128000000000001, 79.0644645690918
0.9768, 79.29792404174805
1.04, 78.87676954269409
1.104, 79.51722741127014
1.1680000000000001, 79.5157790184021
1.2312, 79.3627381324768
1.2952000000000001, 79.18252348899841
1.3592, 79.37241196632385
1.4224, 79.33008670806885
1.4864000000000002, 79.07400727272034
1.5504, 78.98090481758118
1.6136000000000001, 79.33542728424072
1.6776, 79.47444319725037
1.7416, 79.53434586524963
1.8048000000000002, 79.5567512512207
1.8688, 79.51272130012512
1.9320000000000002, 79.41641807556152
1.996, 79.62728142738342
2.06, 79.68040108680725
2.1024000000000003, 79.56623435020447


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/online_training_seq0_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.020800000000000003, 74.51728582382202
0.0848, 75.1588523387909
0.14800000000000002, 75.07763504981995
0.21200000000000002, 75.8547842502594
0.276, 76.44369006156921
0.3392, 76.37225985527039
0.4032, 76.13736987113953
0.4672, 76.79350972175598
0.5304, 76.16573572158813
0.5944, 76.45580768585205
0.6584, 76.5811562538147
0.7216, 76.66590809822083
0.7856000000000001, 76.86209678649902
0.8488, 77.29690670967102
0.9128000000000001, 77.1000325679779
0.9768, 77.03596949577332
1.04, 77.34139561653137
1.104, 77.48217582702637
1.1680000000000001, 77.3949384689331
1.2312, 77.54247188568115
1.2952000000000001, 77.35121250152588
1.3592, 77.58971452713013
1.4224, 77.5770366191864
1.4864000000000002, 77.37706303596497
1.5504, 77.28267312049866
1.6136000000000001, 77.32473015785217
1.6776, 77.70615816116333
1.7416, 77.76405811309814
1.8048000000000002, 77.86722779273987
1.8688, 77.5524377822876
1.9320000000000002, 77.62892842292786
1.996, 77.67146825790405
2.06, 77.69290208816528
2.1024000000000003, 77.80499458312988


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/online_training_seq1_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.020800000000000003, 70.61859965324402
0.0848, 72.37465977668762
0.14800000000000002, 73.41417074203491
0.21200000000000002, 76.12035274505615
0.276, 69.10285949707031
0.3392, 72.87662029266357
0.4032, 75.59592127799988
0.4672, 74.09768104553223
0.5304, 74.73520636558533
0.5944, 68.58693957328796
0.6584, 71.35053277015686
0.7216, 71.32180333137512
0.7856000000000001, 72.28328585624695
0.8488, 72.25174903869629
0.9128000000000001, 75.51025748252869
0.9768, 75.86491107940674
1.04, 75.71660280227661
1.104, 71.41676545143127
1.1680000000000001, 71.1246132850647
1.2312, 71.07808589935303
1.2952000000000001, 69.67574954032898
1.3592, 73.12338352203369
1.4224, 73.71864914894104
1.4864000000000002, 71.37122750282288
1.5504, 75.97740292549133
1.6136000000000001, 78.30195426940918
1.6776, 74.106764793396
1.7416, 73.32761883735657
1.8048000000000002, 69.08673644065857
1.8688, 68.0612564086914
1.9320000000000002, 70.08659839630127
1.996, 66.79712533950806
2.06, 67.51131415367126
2.1024000000000003, 66.35193228721619


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/data/online_training/online_training_seq1_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.020800000000000003, 67.43301749229431
0.0848, 70.1753318309784
0.14800000000000002, 72.92177081108093
0.21200000000000002, 74.4632363319397
0.276, 71.41935229301453
0.3392, 74.19450879096985
0.4032, 74.55453276634216
0.4672, 74.74220991134644
0.5304, 72.99349904060364
0.5944, 64.1704261302948
0.6584, 67.63663291931152
0.7216, 72.25167751312256
0.7856000000000001, 71.40448689460754
0.8488, 70.6171989440918
0.9128000000000001, 73.4628438949585
0.9768, 73.75136017799377
1.04, 71.47785425186157
1.104, 70.44934034347534
1.1680000000000001, 72.22128510475159
1.2312, 72.19431400299072
1.2952000000000001, 73.72680902481079
1.3592, 73.24381470680237
1.4224, 73.28442931175232
1.4864000000000002, 72.55373001098633
1.5504, 75.8489727973938
1.6136000000000001, 76.16958022117615
1.6776, 74.45625066757202
1.7416, 70.15005946159363
1.8048000000000002, 72.46319651603699
1.8688, 73.2322096824646
1.9320000000000002, 73.94843697547913
1.996, 70.98435759544373
2.06, 71.05441689491272
2.1024000000000003, 70.86809873580933


==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/pics/tikz/hist.tikz <==
\begin{tikzpicture}[tight background]
    \footnotesize
    \begin{axis}[
        height=6cm,
        ybar=0pt,
        bar width=0.125cm,
        ymin=0, ymax=50,
        xmin=0.3, xmax=15.8,
        xtick={1,2,...,15},
        xtick pos=left,
        axis on top,
        ylabel={Number of persons [$\times 10^3$]},
        xlabel={Distance [m]},
        ylabel near ticks,
        xlabel near ticks,
        legend cell align={left},
        line width=0.5,
        legend style={
            nodes={scale=0.85, transform shape},
            % legend image post style={mark=none}
        },
    ]
    
    %\pgfplotstableread[col sep=comma]{data/det_hist_drow_train.csv}{\drowdata};
    \pgfplotstableread[col sep=comma]{data/distance_distribution/det_hist_jrdb_train.csv}{\jrdbdata};
    \pgfplotstableread[col sep=comma]{data/distance_distribution/det_hist_jrdb_train_pseudo_from_ann.csv}{\jrdbpseudodatafromann};
    \pgfplotstableread[col sep=comma]{data/distance_distribution/det_hist_jrdb_train_pseudo.csv}{\jrdbpseudodata};


    % %\addplot [ area legend, draw opacity=0, fill=new_red ] table [x=distance, y expr={\thisrow{count}/1000}] {\drowdata};
    % \addplot [area legend, draw opacity=0, fill=new_red] table [x=distance, y expr={\thisrow{count}/1000}] {\jrdbdata};
        

    % \addplot [area legend, draw opacity=0, fill=new_blue!60!white, forget plot] table [x=distance, y expr={(\thisrow{count_true}+\thisrow{count_false})/1000}] {\jrdbpseudodatafromann};
    % \addplot [area legend, draw opacity=0, fill=new_blue] table [x=distance, y expr={\thisrow{count_true}/1000}] {\jrdbpseudodatafromann};
    % %Re-add the legend image for the forgotten false positive histogram.
    % \addlegendimage{area legend, draw opacity=0, fill=new_blue!60!white}
    
    % % We forget about this for now as to not break the axis shift and have a nice legend order.
    % \addplot [area legend, draw opacity=0, fill=new_green!60!white, forget plot] table [x=distance, y expr={(\thisrow{count_true}+\thisrow{count_false})/1000}] {\jrdbpseudodata};
    % \addplot [area legend, draw opacity=0, fill=new_green] table [x=distance, y expr={\thisrow{count_true}/1000}] {\jrdbpseudodata};
    % %Re-add the legend image for the forgotten false positive histogram.
    % \addlegendimage{area legend, draw opacity=0, fill=new_green!60!white}
    
    % \legend{3D GT, 2D GT Pseudo TP, 2D GT Pseudo FP, Detection Pseudo TP, Detection Pseudo FP}
    
    
    \addplot [area legend, draw opacity=0, fill=new_blue_dark] table [x=distance, y expr={\thisrow{count}/1000}] {\jrdbdata};
        
    % \addplot [area legend, draw opacity=0, fill=new_red_dark, forget plot] table [x=distance, y expr={(\thisrow{count_true}+\thisrow{count_false})/1000}] {\jrdbpseudodatafromann};
    \addplot [area legend, draw opacity=0, fill=new_green_dark] table [x=distance, y expr={\thisrow{count_true}/1000}] {\jrdbpseudodatafromann};
    %Re-add the legend image for the forgotten false positive histogram.
    % \addlegendimage{area legend, draw opacity=0, fill=new_red_dark}
    
    % We forget about this for now as to not break the axis shift and have a nice legend order.
    % \addplot [area legend, draw opacity=0, fill=new_yellow_dark, forget plot] table [x=distance, y expr={(\thisrow{count_true}+\thisrow{count_false})/1000}] {\jrdbpseudodata};
    \addplot [area legend, draw opacity=0, fill=new_red_dark] table [x=distance, y expr={\thisrow{count_true}/1000}] {\jrdbpseudodata};
    %Re-add the legend image for the forgotten false positive histogram.
    % \addlegendimage{area legend, draw opacity=0, fill=new_yellow_dark}
    
    % \legend{Annotations, Pseudo-labels w/ detection (true), Pseudo-labels w/ detection (false), Pseudo-labels w/ 2D annotation (true), Pseudo-labels w/ 2D annotation (false)}
    \legend{Annotations, Pseudo-labels w/ detection, Pseudo-labels w/ 2D annotation}
    
    \end{axis}%
\end{tikzpicture}%

==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/pics/tikz/online_training.tikz <==
\begin{tikzpicture}[tight background]
    \begin{axis}[ 
        width=\linewidth,
        height=8cm,
        line width=0.5,
        grid=major, % Display a grid
        tick label style={font=\normalsize},
        legend style={nodes={scale=0.4, transform shape}},
        label style={font=\normalsize},
        legend image post style={mark=triangle},
        grid style={white},
        xlabel={Number of updates [$\times 10^3$]},
        ylabel={AP$_{\text{0.5}}$ [\%]},
        y tick label style={
            /pgf/number format/.cd,
            fixed,
            fixed zerofill,
            precision=1
        },
        % axis y line* = left, % the '*' avoids arrow heads
        legend style={
            at={(0.98,0.02)}, 
            anchor=south east,
            % draw=none, 
            % fill=none,
            nodes={scale=2.0, transform shape},
            legend image post style={mark=none}
        },
        legend cell align={left},
        xmin=0, xmax=2.628,
        ymin=61.0, ymax=81.0,
    ]
    
    \addplot[mark=none, gray, dashed, line width=0.75] {70.8};
        \addlegendentry{pre-trained from \cite{Jia20arXiv}}
        
    \addplot[no marks, color=new_blue_dark, line width=1.2] table [x=step, y=ap, col sep=comma] {data/online_training/jrdb_online_training_seq1_pl1_eval_step_ap.csv};
        \addlegendentry{sequence, pseudo-labels}
    \addplot[no marks, dashed, color=new_blue_dark, line width=1.2] table [x=step, y=ap, col sep=comma] {data/online_training/jrdb_online_training_seq1_pl0_eval_step_ap.csv};
        \addlegendentry{sequence, annotations}
    \addplot[no marks, color=new_red_dark, line width=1.2] table [x=step, y=ap, col sep=comma] {data/online_training/jrdb_online_training_seq0_pl1_eval_step_ap.csv};
        \addlegendentry{whole set, pseudo-labels}
    \addplot[no marks, dashed, color=new_red_dark, line width=1.2] table [x=step, y=ap, col sep=comma] {data/online_training/jrdb_online_training_seq0_pl0_eval_step_ap.csv};
        \addlegendentry{whole set, annotations}

    % \addplot[mark=none, gray, line width=1.0] {79.15};      
    % \addplot[mark=none, gray, dashed, line width=1.0] {82.28};  
        
    \end{axis}
  
    % \begin{axis}[
    %     width=\linewidth,
    %     height=2cm,
    %     xmin=0, xmax=2.1027,
    %     ymin=0, ymax=100,
    %     hide x axis,
    %     axis y line*=right,
    %     ylabel={$T_e \, (\si{\fahrenheit})$}
    % ]
    % \addplot+[thick, const plot, no marks] table [x=step, y=precision, col sep=comma] {data/online_training/jrdb_pseudo_labels_step_precision.csv};
    % % \addplot+[thick, const plot, no marks] table [x=step, y=accuracy, col sep=comma] {data/online_training/jrdb_pseudo_labels_step_accuracy_positives.csv};
    % % \addplot+[thick, const plot, no marks] table [x=step, y=accuracy, col sep=comma] {data/online_training/jrdb_pseudo_labels_step_accuracy_negatives.csv};
    % % \addplot+[thick, const plot, no marks] table [x=step, y=accuracy, col sep=comma] {data/online_training/jrdb_pseudo_labels_step_accuracy_total.csv};
    % \end{axis}
\end{tikzpicture}

==> Self-Supervised Person Detection in 2D Range Data using a Calibrated Camera/pics/tikz/teaser.tikz <==
\begin{tikzpicture}
    \small
    \begin{axis}[
        % log ticks with fixed point,
        height=5.7cm,
        xlabel={Annotated scans/images},
        ylabel={Annotated persons},
        xmode=log,
        ymode=log,
        enlarge x limits=0.12,
        ylabel near ticks,
        xlabel near ticks,
        legend cell align={left},
        legend pos=south east,
        legend style={
            nodes={scale=0.8, transform shape},
            % legend image post style={mark=none}
        },
        line width=0.5,
    ]
    
    \addplot [
        only marks,
        mark=square*,
        mark size=2pt,
        mark options={color=new_blue_dark}
    ] table {
    % DROW
    % https://arxiv.org/pdf/1804.02463.pdf
    % 21584 27008 (w/o test)
    24012 28984

    % JRDB
    % https://arxiv.org/pdf/1910.11792.pdf
    % 27947 832000 % w/o test
    % 57714 1827000 % annotated 3D box
    57714 230126 % usable annotation for 2D LiDAR
    
    % Let's ignore reha, everything screams it was done automatically and thus is not a true annotation, this also becomes clear by how simplistic it is!
    };
    
    \node[right] at (axis cs: 24012, 28984) {DROW};
    \node[right] at (axis cs: 57714, 240126) {JRDB};
    
    \addplot [
        only marks,
        mark=*,
        mark size=2pt,
        mark options={color=new_red_dark}
    ] table {
    % MS COCO
    % https://cocodataset.org/#download
    % 123000 273469 % (w/o test)
    147527 328000 % (estimated)
    
    % JRDB (image)
    % https://arxiv.org/pdf/1910.11792.pdf
    % 27947 1080000 % (w/o test)
    57714 2350000
    
    % EuroCity Persons
    % https://eurocity-dataset.tudelft.nl/eval/overview/statistics
    47335 218313
    
    % Caltech Pedestrian
    249884 289395
    
    % KITTI
    14999 9400 % (estimate)
    
    % CityPersons
    5000 31514
    
    % % TDC (Cyclists)
    % 14674 8919
    
    % nuScenes
    % 40000 280000 %estimated based on 7 per keyframe
    
    % nuImages
    % https://www.nuscenes.org/nuimages#data-collection
     93000 165901 % estimated by summing person types
    
    % % Wider Persons
    % https://arxiv.org/abs/1909.12118
    % 8000 236073 % Training only
    13382 386353 
    
    % CrowdHuman
    % https://www.crowdhuman.org/
    % https://arxiv.org/abs/1805.00123
    24370  551680 % estimated given train stats

    };

    \node[above] at (axis cs: 147527, 338000) {MS COCO$^*$};
    \node[right] at (axis cs: 57714, 2350000) {JRDB};
    \node[left] at (axis cs: 47335, 218313) {EuroCity Persons};
    \node[below] at (axis cs: 249884, 289395) {\begin{tabular}{c} Caltech\\Pedestr.\end{tabular}};
    \node[right] at (axis cs: 14999, 9400) {KITTI$^*$};
    \node[right] at (axis cs: 5000, 31514) {CityPersons};
    % \node[left] at (axis cs: 14674, 8919) {TDC};
    \node[below] at (axis cs: 93000, 165901) {nuImages$^*$};
    \node[left] at (axis cs: 13382, 386353) {Wider Persons};
    \node[above] at (axis cs: 24370, 561680) {CrowdHuman$^*$};
    
    %\addlegendimage{\draw[red,fill=red]}
    %\addlegendimage{\draw[blue,fill=blue]}
    \legend{2D LiDAR Annotations, Image Annotations}
    
    
    % \addplot [domain=-10:10, samples=2, dashed] {1*x+3};
    \end{axis}
\end{tikzpicture}

==> data/distance_distribution/OLD_det_hist_jrdb_train.csv <==
distance, count
       1,  2013
       2, 22159
       3, 48198
       4, 46835
       5, 39908
       6, 22890
       7, 14985
       8, 16164
       9, 10410
      10,  9655
      11,  4294
      12,  2434
      13,  1818
      14,  1393
      15,   946
      16,   503
      17,   275
      18,   402
      19,   215
      20,   169
      21,    40
      22,     6
      23,    14
      24,     3
      25,     1
      26,   187
      27,   148
      28,     0
      29,     0
      30,     0

==> data/distance_distribution/OLD_det_hist_jrdb_train_pseudo.csv <==
distance, count_true, count_false
       1,          0,           0
       2,      13167,         100
       3,      31381,         200
       4,      26305,         300
       5,      21594,         250
       6,       9309,          50
       7,       6975,          50
       8,       4593,          50
       9,       1955,          50
      10,       1104,          50
      11,        420,          20
      12,        233,          20
      13,        133,          20
      14,         92,          20
      15,         66,          20
      16,         67,          20
      17,         66,          20
      18,         22,           5
      19,          5,           5
      20,          0,           5
      21,          5,           5
      22,          0,           5
      23,          0,           5
      24,         26,           5
      25,          0,           1
      26,          0,           1
      27,          0,           1
      28,          0,           1
      29,          0,           1
      30,          0,           1

==> data/distance_distribution/det_hist_drow_train.csv <==
distance, count
       1,  1338
       2,  3337
       3,  2914
       4,  2723
       5,  2251
       6,  1392
       7,  1550
       8,   814
       9,   503
      10,   282
      11,   121
      12,    94
      13,    49
      14,    17
      15,     6
      16,     2
      17,     1
      18,     0
      19,     0
      20,     0
      21,     0
      22,     0
      23,     0
      24,     0
      25,     0
      26,     0
      27,     0
      28,     0
      29,     0
      30,     0

==> data/distance_distribution/det_hist_jrdb_train.csv <==
distance, count
       1,  2062
       2, 22657
       3, 48855
       4, 46212
       5, 38634
       6, 21709
       7, 13494
       8, 13649
       9,  8395
      10,  7151
      11,  2868
      12,  1508
      13,  1013
      14,   728
      15,   494
      16,   213
      17,    99
      18,   174
      19,    62
      20,    28
      21,     2
      22,     0
      23,     1
      24,     1
      25,     0
      26,    62
      27,    55
      28,     0
      29,     0
      30,     0


==> data/distance_distribution/det_hist_jrdb_train_pseudo.csv <==
distance, count_true, count_false
       1,         47,           4
       2,       9293,        1237
       3,      22100,        4676
       4,      16818,        3272
       5,      13955,        2173
       6,       6220,        3010
       7,       4390,        1373
       8,       3136,        1570
       9,       1338,         955
      10,       1422,        1026
      11,        527,         640
      12,        222,         505
      13,        144,         452
      14,         88,         240
      15,         52,         226
      16,         35,         187
      17,         25,         130
      18,         10,         163
      19,          4,          27
      20,          2,          27
      21,          0,           0
      22,          0,           0
      23,          0,           0
      24,          0,           0
      25,          0,           0
      26,          0,           0
      27,          0,           0
      28,          0,           0
      29,          0,           0
      30,          0,           0


==> data/distance_distribution/det_hist_jrdb_train_pseudo_from_ann.csv <==
distance, count_true, count_false
       1,         22,           9
       2,      10647,        1648
       3,      24823,        6455
       4,      19274,        3963
       5,      16070,        2896
       6,       7259,        4123
       7,       5196,        1719
       8,       3108,        1906
       9,       1811,        1640
      10,       1563,        1334
      11,        739,         923
      12,        291,         800
      13,        204,         852
      14,        137,         547
      15,        113,         532
      16,         47,         503
      17,         32,         414
      18,         29,         356
      19,          3,         171
      20,          0,         103
      21,          0,           0
      22,          0,           0
      23,          0,           0
      24,          0,           0
      25,          0,           0
      26,          0,           0
      27,          0,           0
      28,          0,           0
      29,          0,           0
      30,          0,           0


==> data/online_training/drow_online_training_seq0_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 65.40763974189758
0.053, 66.60404801368713
0.079, 65.27584791183472
0.106, 63.36590051651001
0.132, 63.80249261856079
0.159, 62.74200677871704
0.185, 62.75033354759216
0.212, 62.915778160095215
0.23800000000000002, 62.441468238830566
0.265, 62.16588616371155
0.292, 61.98861598968506
0.318, 62.110310792922974
0.34500000000000003, 61.47344708442688
0.371, 60.21604537963867
0.398, 59.77752208709717
0.424, 60.830867290496826
0.451, 58.931273221969604
0.47700000000000004, 59.14142727851868
0.504, 58.364033699035645
0.53, 58.98234248161316
0.557, 59.67288017272949
0.584, 60.443347692489624
0.61, 58.922988176345825
0.637, 58.44639539718628
0.663, 60.42160391807556
0.6900000000000001, 57.87755846977234
0.716, 58.95155668258667
0.743, 57.72666335105896
0.769, 57.08380341529846
0.796, 58.257514238357544
0.8230000000000001, 58.115971088409424
0.849, 59.37103033065796
0.876, 58.370572328567505
0.902, 57.441818714141846
0.929, 59.32232737541199
0.9550000000000001, 59.144747257232666
0.982, 58.14142823219299
1.008, 58.00833702087402
1.035, 56.43695592880249
1.061, 59.08308029174805
1.088, 57.53316879272461
1.115, 57.06152319908142
1.141, 58.00670385360718
1.168, 58.460235595703125
1.194, 54.0665328502655
1.221, 58.41180086135864
1.247, 59.56981182098389
1.274, 57.37161636352539
1.3, 54.52932119369507
1.327, 56.61770701408386
1.354, 57.77204632759094
1.3800000000000001, 57.810503244400024
1.407, 57.65482783317566
1.433, 57.172662019729614
1.46, 58.95317792892456
1.486, 55.69419264793396
1.5130000000000001, 56.108349561691284
1.539, 57.74913430213928
1.566, 58.63150358200073
1.592, 54.96664047241211
1.619, 57.96111822128296
1.6460000000000001, 57.552921772003174
1.672, 57.87918567657471
1.699, 58.699458837509155
1.725, 55.648624897003174
1.752, 58.650267124176025
1.778, 57.415443658828735
1.805, 57.40474462509155
1.831, 57.58083462715149
1.858, 57.5103759765625
1.8840000000000001, 57.08528161048889
1.911, 56.20752573013306
1.938, 58.301472663879395
1.964, 57.35777020454407
1.991, 57.51408338546753
2.017, 57.10145831108093
2.044, 58.45646262168884
2.07, 57.55303502082825
2.097, 57.533782720565796
2.123, 58.88655185699463
2.15, 58.632904291152954
2.177, 56.87415599822998
2.203, 57.589828968048096
2.23, 57.756662368774414
2.2560000000000002, 57.55348801612854
2.283, 59.24657583236694
2.309, 57.3492705821991
2.336, 56.469082832336426
2.362, 58.28729271888733
2.3890000000000002, 58.21315050125122
2.415, 55.38774132728577
2.442, 57.51916766166687
2.469, 57.26725459098816
2.495, 57.346779108047485
2.5220000000000002, 57.87326097488403
2.548, 57.65730142593384
2.575, 57.50868320465088
2.601, 57.34174847602844
2.628, 56.998300552368164


==> data/online_training/drow_online_training_seq0_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 66.63635969161987
0.053, 64.5891010761261
0.079, 64.51265811920166
0.106, 63.20258378982544
0.132, 63.08794617652893
0.159, 61.74238920211792
0.185, 61.659371852874756
0.212, 62.18077540397644
0.23800000000000002, 61.26440763473511
0.265, 60.75944900512695
0.292, 61.149680614471436
0.318, 61.75575852394104
0.34500000000000003, 61.31158471107483
0.371, 59.36523675918579
0.398, 59.28747057914734
0.424, 60.33797264099121
0.451, 59.15221571922302
0.47700000000000004, 58.07751417160034
0.504, 57.81530141830444
0.53, 57.450759410858154
0.557, 57.74027705192566
0.584, 59.202247858047485
0.61, 59.29402709007263
0.637, 58.949464559555054
0.663, 58.87234807014465
0.6900000000000001, 58.45271348953247
0.716, 58.9539110660553
0.743, 57.11562633514404
0.769, 56.53351545333862
0.796, 58.22843909263611
0.8230000000000001, 58.34264159202576
0.849, 58.832043409347534
0.876, 58.76338481903076
0.902, 57.92211890220642
0.929, 59.21477675437927
0.9550000000000001, 58.46593379974365
0.982, 58.98459553718567
1.008, 58.83445143699646
1.035, 59.48759913444519
1.061, 58.99275541305542
1.088, 58.50902795791626
1.115, 58.718299865722656
1.141, 58.62863063812256
1.168, 58.76582860946655
1.194, 57.31249451637268
1.221, 59.64919924736023
1.247, 59.12600755691528
1.274, 58.58718752861023
1.3, 57.565462589263916
1.327, 58.33173394203186
1.354, 58.76333713531494
1.3800000000000001, 59.545308351516724
1.407, 59.710681438446045
1.433, 59.39124822616577
1.46, 59.172964096069336
1.486, 58.48469138145447
1.5130000000000001, 59.04387831687927
1.539, 58.374351263046265
1.566, 60.055333375930786
1.592, 58.60440135002136
1.619, 59.14434194564819
1.6460000000000001, 59.0134859085083
1.672, 59.079062938690186
1.699, 58.659666776657104
1.725, 57.801949977874756
1.752, 59.19073224067688
1.778, 57.23308324813843
1.805, 59.05779004096985
1.831, 58.842653036117554
1.858, 58.18794369697571
1.8840000000000001, 58.06118845939636
1.911, 58.629387617111206
1.938, 58.99041295051575
1.964, 58.56412053108215
1.991, 59.237140417099
2.017, 58.87729525566101
2.044, 60.1527214050293
2.07, 60.23210883140564
2.097, 59.263646602630615
2.123, 59.06730890274048
2.15, 60.313230752944946
2.177, 59.58190560340881
2.203, 59.380483627319336
2.23, 59.67307686805725
2.2560000000000002, 60.09610891342163
2.283, 59.8558247089386
2.309, 59.522342681884766
2.336, 58.74113440513611
2.362, 59.26562547683716
2.3890000000000002, 59.52090620994568
2.415, 58.45625400543213
2.442, 58.12594294548035
2.469, 59.44236516952515
2.495, 58.511531352996826
2.5220000000000002, 58.459800481796265
2.548, 59.80561375617981
2.575, 60.108524560928345
2.601, 59.230321645736694
2.628, 59.32460427284241


==> data/online_training/drow_online_training_seq1_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 59.19685959815979
0.053, 63.180190324783325
0.079, 62.750113010406494
0.106, 62.48927712440491
0.132, 61.28944158554077
0.159, 59.98287796974182
0.185, 65.01303911209106
0.212, 64.22386169433594
0.23800000000000002, 64.97893929481506
0.265, 64.74072337150574
0.292, 64.3071711063385
0.318, 55.76452612876892
0.34500000000000003, 57.13275671005249
0.371, 58.284616470336914
0.398, 62.01485991477966
0.424, 65.48892855644226
0.451, 65.9397840499878
0.47700000000000004, 66.36978387832642
0.504, 65.53816795349121
0.53, 66.34198427200317
0.557, 59.67778563499451
0.584, 59.498029947280884
0.61, 59.633755683898926
0.637, 59.60202217102051
0.663, 60.29811501502991
0.6900000000000001, 59.7373902797699
0.716, 49.630820751190186
0.743, 53.75489592552185
0.769, 54.312026500701904
0.796, 54.05903458595276
0.8230000000000001, 54.356223344802856
0.849, 53.64003777503967
0.876, 57.57066607475281
0.902, 56.590092182159424
0.929, 59.92435812950134
0.9550000000000001, 60.23737192153931
0.982, 59.768080711364746
1.008, 59.71072316169739
1.035, 59.74471569061279
1.061, 59.840381145477295
1.088, 62.98782825469971
1.115, 63.67380619049072
1.141, 64.23376798629761
1.168, 64.16338086128235
1.194, 64.14415836334229
1.221, 64.18579816818237
1.247, 64.39752578735352
1.274, 59.40786004066467
1.3, 58.53108763694763
1.327, 58.0453097820282
1.354, 56.463104486465454
1.3800000000000001, 50.143152475357056
1.407, 52.5079607963562
1.433, 51.89270377159119
1.46, 48.32269847393036
1.486, 47.5828617811203
1.5130000000000001, 45.60104310512543
1.539, 47.08940088748932
1.566, 46.60090506076813
1.592, 38.26213181018829
1.619, 39.31403160095215
1.6460000000000001, 40.486130118370056
1.672, 43.154388666152954
1.699, 41.8196976184845
1.725, 39.35845196247101
1.752, 41.538918018341064
1.778, 51.556819677352905
1.805, 56.965118646621704
1.831, 51.854920387268066
1.858, 50.02807974815369
1.8840000000000001, 50.7290780544281
1.911, 51.73653960227966
1.938, 59.490805864334106
1.964, 61.429935693740845
1.991, 62.1171236038208
2.017, 62.44518160820007
2.044, 62.787699699401855
2.07, 62.330496311187744
2.097, 45.93595266342163
2.123, 42.962807416915894
2.15, 46.25502824783325
2.177, 45.041945576667786
2.203, 41.74763560295105
2.23, 36.937129497528076
2.2560000000000002, 40.37209451198578
2.283, 41.315555572509766
2.309, 40.38056135177612
2.336, 42.7621066570282
2.362, 42.74686276912689
2.3890000000000002, 42.15874671936035
2.415, 43.76847743988037
2.442, 38.36471438407898
2.469, 36.35724186897278
2.495, 36.643972992897034
2.5220000000000002, 37.82439827919006
2.548, 36.961930990219116
2.575, 38.3300244808197
2.601, 37.60511875152588
2.628, 37.60429620742798


==> data/online_training/drow_online_training_seq1_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 54.283249378204346
0.053, 54.57763671875
0.079, 52.03651189804077
0.106, 50.82294940948486
0.132, 49.02742803096771
0.159, 48.58454465866089
0.185, 56.39498233795166
0.212, 60.57767868041992
0.23800000000000002, 61.05949878692627
0.265, 60.680562257766724
0.292, 59.677714109420776
0.318, 61.0129177570343
0.34500000000000003, 66.11133217811584
0.371, 65.90121984481812
0.398, 65.57990908622742
0.424, 62.37620711326599
0.451, 62.69682049751282
0.47700000000000004, 62.80522346496582
0.504, 62.004196643829346
0.53, 62.51768469810486
0.557, 61.09791398048401
0.584, 58.72061252593994
0.61, 56.95064663887024
0.637, 56.704914569854736
0.663, 55.31597137451172
0.6900000000000001, 54.46481108665466
0.716, 51.01150870323181
0.743, 48.2207715511322
0.769, 51.463401317596436
0.796, 51.50970220565796
0.8230000000000001, 51.3811469078064
0.849, 50.9804368019104
0.876, 54.66318726539612
0.902, 57.0513129234314
0.929, 59.64641571044922
0.9550000000000001, 60.281533002853394
0.982, 60.64147353172302
1.008, 60.179734230041504
1.035, 59.46710705757141
1.061, 59.10175442695618
1.088, 59.40438508987427
1.115, 60.72472333908081
1.141, 61.610257625579834
1.168, 62.17532157897949
1.194, 62.23686933517456
1.221, 62.17576265335083
1.247, 61.60247325897217
1.274, 54.274266958236694
1.3, 52.74178385734558
1.327, 51.816922426223755
1.354, 51.27232074737549
1.3800000000000001, 54.46740984916687
1.407, 56.01316690444946
1.433, 57.89332985877991
1.46, 59.181058406829834
1.486, 59.75503325462341
1.5130000000000001, 59.64303016662598
1.539, 58.83383750915527
1.566, 58.1010639667511
1.592, 58.11870098114014
1.619, 58.91450643539429
1.6460000000000001, 55.94838857650757
1.672, 53.75874638557434
1.699, 52.33104228973389
1.725, 52.75299549102783
1.752, 53.02533507347107
1.778, 54.37866449356079
1.805, 58.36632251739502
1.831, 53.709352016448975
1.858, 54.12585139274597
1.8840000000000001, 56.548744440078735
1.911, 57.87011981010437
1.938, 60.141223669052124
1.964, 60.81804037094116
1.991, 59.97375845909119
2.017, 60.72070598602295
2.044, 60.69003343582153
2.07, 60.59250235557556
2.097, 54.75918650627136
2.123, 43.0160790681839
2.15, 47.94284701347351
2.177, 46.44445478916168
2.203, 44.38479840755463
2.23, 47.51836955547333
2.2560000000000002, 51.06011629104614
2.283, 52.127134799957275
2.309, 52.253371477127075
2.336, 53.123605251312256
2.362, 53.28666567802429
2.3890000000000002, 52.70193815231323
2.415, 53.076010942459106
2.442, 52.618348598480225
2.469, 48.6890435218811
2.495, 45.989710092544556
2.5220000000000002, 46.601855754852295
2.548, 45.647358894348145
2.575, 45.4293817281723
2.601, 43.99556517601013
2.628, 44.975051283836365


==> data/online_training/jrdb_online_training_seq0_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 74.29421544075012
0.053, 76.01014971733093
0.079, 76.66879892349243
0.106, 76.61355137825012
0.132, 76.67862176895142
0.159, 76.91240310668945
0.185, 77.02963352203369
0.212, 77.22709774971008
0.23800000000000002, 77.29405164718628
0.265, 77.41504311561584
0.292, 77.48403549194336
0.318, 77.33460664749146
0.34500000000000003, 77.83024311065674
0.371, 77.5424063205719
0.398, 77.78781652450562
0.424, 77.99307703971863
0.451, 77.73644924163818
0.47700000000000004, 77.75104641914368
0.504, 77.47430801391602
0.53, 78.19687128067017
0.557, 78.23367118835449
0.584, 78.49531173706055
0.61, 78.21006178855896
0.637, 77.98943519592285
0.663, 78.3998191356659
0.6900000000000001, 78.39541435241699
0.716, 78.5424530506134
0.743, 78.52314710617065
0.769, 78.51660251617432
0.796, 78.67215871810913
0.8230000000000001, 78.63491773605347
0.849, 78.97371053695679
0.876, 78.89434099197388
0.902, 78.77185344696045
0.929, 78.95820140838623
0.9550000000000001, 79.02094721794128
0.982, 78.65906953811646
1.008, 79.03739213943481
1.035, 78.64096760749817
1.061, 79.06438708305359
1.088, 79.08996343612671
1.115, 78.69856357574463
1.141, 79.0644645690918
1.168, 79.22346591949463
1.194, 78.27314138412476
1.221, 79.29792404174805
1.247, 79.28915619850159
1.274, 78.97486090660095
1.3, 78.87676954269409
1.327, 79.31725978851318
1.354, 79.16783690452576
1.3800000000000001, 79.51722741127014
1.407, 79.41337823867798
1.433, 79.32337522506714
1.46, 79.5157790184021
1.486, 79.14212942123413
1.5130000000000001, 79.36432361602783
1.539, 79.3627381324768
1.566, 79.37240600585938
1.592, 78.77079248428345
1.619, 79.18252348899841
1.6460000000000001, 79.71724271774292
1.672, 79.5454204082489
1.699, 79.37241196632385
1.725, 79.15261387825012
1.752, 79.23741936683655
1.778, 79.33008670806885
1.805, 79.30943369865417
1.831, 79.11945581436157
1.858, 79.07400727272034
1.8840000000000001, 79.09145951271057
1.911, 79.28047776222229
1.938, 78.98090481758118
1.964, 79.45495843887329
1.991, 79.49432134628296
2.017, 79.33542728424072
2.044, 79.68331575393677
2.07, 79.28481101989746
2.097, 79.47444319725037
2.123, 79.72744703292847
2.15, 79.76648211479187
2.177, 79.53434586524963
2.203, 79.67323660850525
2.23, 79.94024157524109
2.2560000000000002, 79.5567512512207
2.283, 79.99776601791382
2.309, 79.85065579414368
2.336, 79.51272130012512
2.362, 79.70823049545288
2.3890000000000002, 79.8261284828186
2.415, 79.41641807556152
2.442, 79.63693737983704
2.469, 79.65841889381409
2.495, 79.62728142738342
2.5220000000000002, 79.68250513076782
2.548, 79.5920729637146
2.575, 79.68040108680725
2.601, 79.59390878677368
2.628, 79.56623435020447


==> data/online_training/jrdb_online_training_seq0_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 74.51728582382202
0.053, 74.40817952156067
0.079, 75.0146746635437
0.106, 75.1588523387909
0.132, 75.4007637500763
0.159, 75.25855898857117
0.185, 75.07763504981995
0.212, 75.89550614356995
0.23800000000000002, 75.84676742553711
0.265, 75.8547842502594
0.292, 76.014244556427
0.318, 76.46320462226868
0.34500000000000003, 76.44369006156921
0.371, 75.56871771812439
0.398, 75.90442299842834
0.424, 76.37225985527039
0.451, 76.3787567615509
0.47700000000000004, 76.23111605644226
0.504, 76.13736987113953
0.53, 76.29355192184448
0.557, 76.42805576324463
0.584, 76.79350972175598
0.61, 76.68765783309937
0.637, 76.58774852752686
0.663, 76.16573572158813
0.6900000000000001, 76.51431560516357
0.716, 76.65156126022339
0.743, 76.45580768585205
0.769, 76.40398144721985
0.796, 76.71322822570801
0.8230000000000001, 76.5811562538147
0.849, 76.57427787780762
0.876, 76.71424150466919
0.902, 76.66590809822083
0.929, 77.08461284637451
0.9550000000000001, 76.83655023574829
0.982, 76.86209678649902
1.008, 76.98487043380737
1.035, 77.14869976043701
1.061, 77.29690670967102
1.088, 77.4307370185852
1.115, 76.86758637428284
1.141, 77.1000325679779
1.168, 77.21031308174133
1.194, 76.95940732955933
1.221, 77.03596949577332
1.247, 77.17428803443909
1.274, 77.46337056159973
1.3, 77.34139561653137
1.327, 77.17737555503845
1.354, 77.17217206954956
1.3800000000000001, 77.48217582702637
1.407, 77.49017477035522
1.433, 77.224862575531
1.46, 77.3949384689331
1.486, 77.71874070167542
1.5130000000000001, 77.32482552528381
1.539, 77.54247188568115
1.566, 77.5822401046753
1.592, 77.55379676818848
1.619, 77.35121250152588
1.6460000000000001, 77.51092910766602
1.672, 77.90997624397278
1.699, 77.58971452713013
1.725, 77.71994471549988
1.752, 77.51644849777222
1.778, 77.5770366191864
1.805, 77.6996374130249
1.831, 77.6220440864563
1.858, 77.37706303596497
1.8840000000000001, 77.4196982383728
1.911, 77.62829661369324
1.938, 77.28267312049866
1.964, 77.44118571281433
1.991, 77.45957970619202
2.017, 77.32473015785217
2.044, 77.80233025550842
2.07, 77.68770456314087
2.097, 77.70615816116333
2.123, 77.52954363822937
2.15, 77.78730988502502
2.177, 77.76405811309814
2.203, 77.82602906227112
2.23, 77.71642208099365
2.2560000000000002, 77.86722779273987
2.283, 77.78466939926147
2.309, 77.74378061294556
2.336, 77.5524377822876
2.362, 77.51718759536743
2.3890000000000002, 77.78804898262024
2.415, 77.62892842292786
2.442, 77.53145694732666
2.469, 77.5877058506012
2.495, 77.67146825790405
2.5220000000000002, 77.67656445503235
2.548, 77.43372321128845
2.575, 77.69290208816528
2.601, 77.63134241104126
2.628, 77.80499458312988


==> data/online_training/jrdb_online_training_seq1_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 70.61859965324402
0.053, 73.94606471061707
0.079, 73.0334222316742
0.106, 72.37465977668762
0.132, 71.27468585968018
0.159, 70.2113687992096
0.185, 73.41417074203491
0.212, 75.01416206359863
0.23800000000000002, 75.78576803207397
0.265, 76.12035274505615
0.292, 76.12094283103943
0.318, 71.77331447601318
0.34500000000000003, 69.10285949707031
0.371, 66.72917008399963
0.398, 64.33806419372559
0.424, 72.87662029266357
0.451, 74.48506951332092
0.47700000000000004, 74.94598627090454
0.504, 75.59592127799988
0.53, 76.70087218284607
0.557, 75.22212862968445
0.584, 74.09768104553223
0.61, 74.31403398513794
0.637, 74.52842593193054
0.663, 74.73520636558533
0.6900000000000001, 74.11002516746521
0.716, 62.72016763687134
0.743, 68.58693957328796
0.769, 69.84261870384216
0.796, 70.27664184570312
0.8230000000000001, 71.35053277015686
0.849, 71.43980264663696
0.876, 72.89829850196838
0.902, 71.32180333137512
0.929, 72.70766496658325
0.9550000000000001, 73.02483916282654
0.982, 72.28328585624695
1.008, 72.05739617347717
1.035, 71.89715504646301
1.061, 72.25174903869629
1.088, 73.91951084136963
1.115, 75.36576986312866
1.141, 75.51025748252869
1.168, 75.83038210868835
1.194, 75.93770623207092
1.221, 75.86491107940674
1.247, 76.14516019821167
1.274, 76.0183036327362
1.3, 75.71660280227661
1.327, 75.67272186279297
1.354, 75.36157965660095
1.3800000000000001, 71.41676545143127
1.407, 71.73306941986084
1.433, 71.63087725639343
1.46, 71.1246132850647
1.486, 71.01069688796997
1.5130000000000001, 70.84197998046875
1.539, 71.07808589935303
1.566, 70.23943662643433
1.592, 66.30396246910095
1.619, 69.67574954032898
1.6460000000000001, 70.48483490943909
1.672, 71.78831100463867
1.699, 73.12338352203369
1.725, 72.13000655174255
1.752, 73.57681393623352
1.778, 73.71864914894104
1.805, 76.87296271324158
1.831, 73.43764305114746
1.858, 71.37122750282288
1.8840000000000001, 69.8783814907074
1.911, 70.41054368019104
1.938, 75.97740292549133
1.964, 77.63679623603821
1.991, 78.4961998462677
2.017, 78.30195426940918
2.044, 78.1391978263855
2.07, 77.71638631820679
2.097, 74.106764793396
2.123, 73.3009397983551
2.15, 74.24758672714233
2.177, 73.32761883735657
2.203, 73.59769940376282
2.23, 67.22278594970703
2.2560000000000002, 69.08673644065857
2.283, 68.54516267776489
2.309, 68.41959357261658
2.336, 68.0612564086914
2.362, 67.76880025863647
2.3890000000000002, 67.03901886940002
2.415, 70.08659839630127
2.442, 68.24222803115845
2.469, 66.49643778800964
2.495, 66.79712533950806
2.5220000000000002, 67.5306499004364
2.548, 67.086660861969
2.575, 67.51131415367126
2.601, 66.85538291931152
2.628, 66.35193228721619


==> data/online_training/jrdb_online_training_seq1_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.026000000000000002, 67.43301749229431
0.053, 70.4627513885498
0.079, 70.53626775741577
0.106, 70.1753318309784
0.132, 70.11820077896118
0.159, 70.163494348526
0.185, 72.92177081108093
0.212, 74.61876273155212
0.23800000000000002, 74.57851767539978
0.265, 74.4632363319397
0.292, 74.41589832305908
0.318, 71.69726490974426
0.34500000000000003, 71.41935229301453
0.371, 71.51350378990173
0.398, 71.69568538665771
0.424, 74.19450879096985
0.451, 74.56555962562561
0.47700000000000004, 74.63338971138
0.504, 74.55453276634216
0.53, 75.7331907749176
0.557, 75.56756138801575
0.584, 74.74220991134644
0.61, 73.778235912323
0.637, 73.62843751907349
0.663, 72.99349904060364
0.6900000000000001, 71.93260192871094
0.716, 63.0484402179718
0.743, 64.1704261302948
0.769, 66.29018783569336
0.796, 66.93909168243408
0.8230000000000001, 67.63663291931152
0.849, 67.04787611961365
0.876, 70.33164501190186
0.902, 72.25167751312256
0.929, 72.14627861976624
0.9550000000000001, 71.96348309516907
0.982, 71.40448689460754
1.008, 70.73602080345154
1.035, 70.42147517204285
1.061, 70.6171989440918
1.088, 72.13581800460815
1.115, 73.1404185295105
1.141, 73.4628438949585
1.168, 73.72673749923706
1.194, 73.69601726531982
1.221, 73.75136017799377
1.247, 73.23285341262817
1.274, 71.64894342422485
1.3, 71.47785425186157
1.327, 71.27792835235596
1.354, 71.14604711532593
1.3800000000000001, 70.44934034347534
1.407, 70.907461643219
1.433, 72.02706933021545
1.46, 72.22128510475159
1.486, 72.39292860031128
1.5130000000000001, 72.75740504264832
1.539, 72.19431400299072
1.566, 72.48777151107788
1.592, 73.85306358337402
1.619, 73.72680902481079
1.6460000000000001, 73.70222806930542
1.672, 73.40914011001587
1.699, 73.24381470680237
1.725, 72.86639213562012
1.752, 73.8949179649353
1.778, 73.28442931175232
1.805, 74.41073656082153
1.831, 72.23939895629883
1.858, 72.55373001098633
1.8840000000000001, 73.68704676628113
1.911, 73.96246194839478
1.938, 75.8489727973938
1.964, 76.44989490509033
1.991, 76.24722719192505
2.017, 76.16958022117615
2.044, 76.36241912841797
2.07, 76.46809816360474
2.097, 74.45625066757202
2.123, 69.80644464492798
2.15, 70.32172083854675
2.177, 70.15005946159363
2.203, 69.98092532157898
2.23, 71.29666209220886
2.2560000000000002, 72.46319651603699
2.283, 73.70438575744629
2.309, 73.63588213920593
2.336, 73.2322096824646
2.362, 73.4515368938446
2.3890000000000002, 73.28072786331177
2.415, 73.94843697547913
2.442, 72.2399890422821
2.469, 71.07905745506287
2.495, 70.98435759544373
2.5220000000000002, 71.0553228855133
2.548, 70.99186182022095
2.575, 71.05441689491272
2.601, 70.65574526786804
2.628, 70.86809873580933


==> data/online_training/jrdb_pseudo_labels_step_accuracy_negatives.csv <==
step, accuracy
0.0, 97.33828879427902
0.171625, 99.85692572935525
0.29775, 99.90050946740948
0.388375, 99.81216235632937
0.52475, 99.70584168079728
0.687, 93.67941437918657
0.86725, 99.4942221441289
1.05775, 99.32249557141708
1.237875, 99.4182425412506
1.36425, 99.61269776042737
1.581375, 98.4673350677699
1.762375, 99.87118108353972
1.816375, 99.91588915602414
1.9248750000000001, 99.47218183617389
2.069375, 99.46019146401613
2.196125, 99.87230351872908
2.412375, 99.24627587100412
2.628375, 99.24627587100412


==> data/online_training/jrdb_pseudo_labels_step_accuracy_positives.csv <==
step, accuracy
0.0, 94.38630432826419
0.171625, 97.67162253306356
0.29775, 99.69859710653223
0.388375, 99.74055729640486
0.52475, 91.99981882963947
0.687, 94.58842840562134
0.86725, 92.20682956752889
1.05775, 95.24352095461043
1.237875, 96.78405203835587
1.36425, 97.88285235258445
1.581375, 92.97357558227124
1.762375, 100.0
1.816375, 58.43324843138473
1.9248750000000001, 79.44769611501748
2.069375, 96.34912529970696
2.196125, 92.71047227926078
2.412375, 74.3941635940229
2.628375, 74.3941635940229


==> data/online_training/jrdb_pseudo_labels_step_accuracy_total.csv <==
step, accuracy
0.0, 96.33646555120214
0.171625, 99.75477832728389
0.29775, 99.8930307612678
0.388375, 99.81000079335857
0.52475, 99.07653195211775
0.687, 94.23693858845095
0.86725, 98.65283730465157
1.05775, 99.13132717517735
1.237875, 99.29714617890099
1.36425, 99.5184882259346
1.581375, 97.65693290072151
1.762375, 99.874525022233
1.816375, 98.95669336581666
1.9248750000000001, 98.72507005592749
2.069375, 99.10246821241586
2.196125, 99.7363827524336
2.412375, 94.52111498659595
2.628375, 94.52111498659595


==> data/online_training/jrdb_pseudo_labels_step_precision.csv <==
step, precision
0.0, 89.2001369237791
0.171625, 78.72892347600519
0.29775, 76.84754521963825
0.388375, 85.57107053347654
0.52475, 77.80117944397641
0.687, 81.41159058322927
0.86725, 83.03967720242098
1.05775, 72.79476754463496
1.237875, 83.09248554913295
1.36425, 90.66284959260075
1.581375, 74.88294314381271
1.762375, 80.82736674622116
1.816375, 29.45159106296547
1.9248750000000001, 57.40948114968272
2.069375, 82.78047749841538
2.196125, 61.05640107430618
2.412375, 57.735011102886745
2.628375, 57.735011102886745


==> data/online_training/online_training_seq0_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.020800000000000003, 74.29421544075012
0.0848, 76.61355137825012
0.14800000000000002, 77.02963352203369
0.21200000000000002, 77.41504311561584
0.276, 77.83024311065674
0.3392, 77.99307703971863
0.4032, 77.47430801391602
0.4672, 78.49531173706055
0.5304, 78.3998191356659
0.5944, 78.52314710617065
0.6584, 78.63491773605347
0.7216, 78.77185344696045
0.7856000000000001, 78.65906953811646
0.8488, 79.06438708305359
0.9128000000000001, 79.0644645690918
0.9768, 79.29792404174805
1.04, 78.87676954269409
1.104, 79.51722741127014
1.1680000000000001, 79.5157790184021
1.2312, 79.3627381324768
1.2952000000000001, 79.18252348899841
1.3592, 79.37241196632385
1.4224, 79.33008670806885
1.4864000000000002, 79.07400727272034
1.5504, 78.98090481758118
1.6136000000000001, 79.33542728424072
1.6776, 79.47444319725037
1.7416, 79.53434586524963
1.8048000000000002, 79.5567512512207
1.8688, 79.51272130012512
1.9320000000000002, 79.41641807556152
1.996, 79.62728142738342
2.06, 79.68040108680725
2.1024000000000003, 79.56623435020447


==> data/online_training/online_training_seq0_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.020800000000000003, 74.51728582382202
0.0848, 75.1588523387909
0.14800000000000002, 75.07763504981995
0.21200000000000002, 75.8547842502594
0.276, 76.44369006156921
0.3392, 76.37225985527039
0.4032, 76.13736987113953
0.4672, 76.79350972175598
0.5304, 76.16573572158813
0.5944, 76.45580768585205
0.6584, 76.5811562538147
0.7216, 76.66590809822083
0.7856000000000001, 76.86209678649902
0.8488, 77.29690670967102
0.9128000000000001, 77.1000325679779
0.9768, 77.03596949577332
1.04, 77.34139561653137
1.104, 77.48217582702637
1.1680000000000001, 77.3949384689331
1.2312, 77.54247188568115
1.2952000000000001, 77.35121250152588
1.3592, 77.58971452713013
1.4224, 77.5770366191864
1.4864000000000002, 77.37706303596497
1.5504, 77.28267312049866
1.6136000000000001, 77.32473015785217
1.6776, 77.70615816116333
1.7416, 77.76405811309814
1.8048000000000002, 77.86722779273987
1.8688, 77.5524377822876
1.9320000000000002, 77.62892842292786
1.996, 77.67146825790405
2.06, 77.69290208816528
2.1024000000000003, 77.80499458312988


==> data/online_training/online_training_seq1_pl0_eval_step_ap.csv <==
step, ap
0, 70.8
0.020800000000000003, 70.61859965324402
0.0848, 72.37465977668762
0.14800000000000002, 73.41417074203491
0.21200000000000002, 76.12035274505615
0.276, 69.10285949707031
0.3392, 72.87662029266357
0.4032, 75.59592127799988
0.4672, 74.09768104553223
0.5304, 74.73520636558533
0.5944, 68.58693957328796
0.6584, 71.35053277015686
0.7216, 71.32180333137512
0.7856000000000001, 72.28328585624695
0.8488, 72.25174903869629
0.9128000000000001, 75.51025748252869
0.9768, 75.86491107940674
1.04, 75.71660280227661
1.104, 71.41676545143127
1.1680000000000001, 71.1246132850647
1.2312, 71.07808589935303
1.2952000000000001, 69.67574954032898
1.3592, 73.12338352203369
1.4224, 73.71864914894104
1.4864000000000002, 71.37122750282288
1.5504, 75.97740292549133
1.6136000000000001, 78.30195426940918
1.6776, 74.106764793396
1.7416, 73.32761883735657
1.8048000000000002, 69.08673644065857
1.8688, 68.0612564086914
1.9320000000000002, 70.08659839630127
1.996, 66.79712533950806
2.06, 67.51131415367126
2.1024000000000003, 66.35193228721619


==> data/online_training/online_training_seq1_pl1_eval_step_ap.csv <==
step, ap
0, 70.8
0.020800000000000003, 67.43301749229431
0.0848, 70.1753318309784
0.14800000000000002, 72.92177081108093
0.21200000000000002, 74.4632363319397
0.276, 71.41935229301453
0.3392, 74.19450879096985
0.4032, 74.55453276634216
0.4672, 74.74220991134644
0.5304, 72.99349904060364
0.5944, 64.1704261302948
0.6584, 67.63663291931152
0.7216, 72.25167751312256
0.7856000000000001, 71.40448689460754
0.8488, 70.6171989440918
0.9128000000000001, 73.4628438949585
0.9768, 73.75136017799377
1.04, 71.47785425186157
1.104, 70.44934034347534
1.1680000000000001, 72.22128510475159
1.2312, 72.19431400299072
1.2952000000000001, 73.72680902481079
1.3592, 73.24381470680237
1.4224, 73.28442931175232
1.4864000000000002, 72.55373001098633
1.5504, 75.8489727973938
1.6136000000000001, 76.16958022117615
1.6776, 74.45625066757202
1.7416, 70.15005946159363
1.8048000000000002, 72.46319651603699
1.8688, 73.2322096824646
1.9320000000000002, 73.94843697547913
1.996, 70.98435759544373
2.06, 71.05441689491272
2.1024000000000003, 70.86809873580933


==> pics/tikz/hist.tikz <==
\begin{tikzpicture}[tight background]
    \footnotesize
    \begin{axis}[
        height=6cm,
        ybar=0pt,
        bar width=0.125cm,
        ymin=0, ymax=50,
        xmin=0.3, xmax=15.8,
        xtick={1,2,...,15},
        xtick pos=left,
        axis on top,
        ylabel={Number of persons [$\times 10^3$]},
        xlabel={Distance [m]},
        ylabel near ticks,
        xlabel near ticks,
        legend cell align={left},
        line width=0.5,
        legend style={
            nodes={scale=0.85, transform shape},
            % legend image post style={mark=none}
        },
    ]
    
    %\pgfplotstableread[col sep=comma]{data/det_hist_drow_train.csv}{\drowdata};
    \pgfplotstableread[col sep=comma]{data/distance_distribution/det_hist_jrdb_train.csv}{\jrdbdata};
    \pgfplotstableread[col sep=comma]{data/distance_distribution/det_hist_jrdb_train_pseudo_from_ann.csv}{\jrdbpseudodatafromann};
    \pgfplotstableread[col sep=comma]{data/distance_distribution/det_hist_jrdb_train_pseudo.csv}{\jrdbpseudodata};


    % %\addplot [ area legend, draw opacity=0, fill=new_red ] table [x=distance, y expr={\thisrow{count}/1000}] {\drowdata};
    % \addplot [area legend, draw opacity=0, fill=new_red] table [x=distance, y expr={\thisrow{count}/1000}] {\jrdbdata};
        

    % \addplot [area legend, draw opacity=0, fill=new_blue!60!white, forget plot] table [x=distance, y expr={(\thisrow{count_true}+\thisrow{count_false})/1000}] {\jrdbpseudodatafromann};
    % \addplot [area legend, draw opacity=0, fill=new_blue] table [x=distance, y expr={\thisrow{count_true}/1000}] {\jrdbpseudodatafromann};
    % %Re-add the legend image for the forgotten false positive histogram.
    % \addlegendimage{area legend, draw opacity=0, fill=new_blue!60!white}
    
    % % We forget about this for now as to not break the axis shift and have a nice legend order.
    % \addplot [area legend, draw opacity=0, fill=new_green!60!white, forget plot] table [x=distance, y expr={(\thisrow{count_true}+\thisrow{count_false})/1000}] {\jrdbpseudodata};
    % \addplot [area legend, draw opacity=0, fill=new_green] table [x=distance, y expr={\thisrow{count_true}/1000}] {\jrdbpseudodata};
    % %Re-add the legend image for the forgotten false positive histogram.
    % \addlegendimage{area legend, draw opacity=0, fill=new_green!60!white}
    
    % \legend{3D GT, 2D GT Pseudo TP, 2D GT Pseudo FP, Detection Pseudo TP, Detection Pseudo FP}
    
    
    \addplot [area legend, draw opacity=0, fill=new_blue_dark] table [x=distance, y expr={\thisrow{count}/1000}] {\jrdbdata};
        
    % \addplot [area legend, draw opacity=0, fill=new_red_dark, forget plot] table [x=distance, y expr={(\thisrow{count_true}+\thisrow{count_false})/1000}] {\jrdbpseudodatafromann};
    \addplot [area legend, draw opacity=0, fill=new_green_dark] table [x=distance, y expr={\thisrow{count_true}/1000}] {\jrdbpseudodatafromann};
    %Re-add the legend image for the forgotten false positive histogram.
    % \addlegendimage{area legend, draw opacity=0, fill=new_red_dark}
    
    % We forget about this for now as to not break the axis shift and have a nice legend order.
    % \addplot [area legend, draw opacity=0, fill=new_yellow_dark, forget plot] table [x=distance, y expr={(\thisrow{count_true}+\thisrow{count_false})/1000}] {\jrdbpseudodata};
    \addplot [area legend, draw opacity=0, fill=new_red_dark] table [x=distance, y expr={\thisrow{count_true}/1000}] {\jrdbpseudodata};
    %Re-add the legend image for the forgotten false positive histogram.
    % \addlegendimage{area legend, draw opacity=0, fill=new_yellow_dark}
    
    % \legend{Annotations, Pseudo-labels w/ detection (true), Pseudo-labels w/ detection (false), Pseudo-labels w/ 2D annotation (true), Pseudo-labels w/ 2D annotation (false)}
    \legend{Annotations, Pseudo-labels w/ detection, Pseudo-labels w/ 2D annotation}
    
    \end{axis}%
\end{tikzpicture}%

==> pics/tikz/online_training.tikz <==
\begin{tikzpicture}[tight background]
    \begin{axis}[ 
        width=\linewidth,
        height=8cm,
        line width=0.5,
        grid=major, % Display a grid
        tick label style={font=\normalsize},
        legend style={nodes={scale=0.4, transform shape}},
        label style={font=\normalsize},
        legend image post style={mark=triangle},
        grid style={white},
        xlabel={Number of updates [$\times 10^3$]},
        ylabel={AP$_{\text{0.5}}$ [\%]},
        y tick label style={
            /pgf/number format/.cd,
            fixed,
            fixed zerofill,
            precision=1
        },
        % axis y line* = left, % the '*' avoids arrow heads
        legend style={
            at={(0.98,0.02)}, 
            anchor=south east,
            % draw=none, 
            % fill=none,
            nodes={scale=2.0, transform shape},
            legend image post style={mark=none}
        },
        legend cell align={left},
        xmin=0, xmax=2.628,
        ymin=61.0, ymax=81.0,
    ]
    
    \addplot[mark=none, gray, dashed, line width=0.75] {70.8};
        \addlegendentry{pre-trained from \cite{Jia20arXiv}}
        
    \addplot[no marks, color=new_blue_dark, line width=1.2] table [x=step, y=ap, col sep=comma] {data/online_training/jrdb_online_training_seq1_pl1_eval_step_ap.csv};
        \addlegendentry{sequence, pseudo-labels}
    \addplot[no marks, dashed, color=new_blue_dark, line width=1.2] table [x=step, y=ap, col sep=comma] {data/online_training/jrdb_online_training_seq1_pl0_eval_step_ap.csv};
        \addlegendentry{sequence, annotations}
    \addplot[no marks, color=new_red_dark, line width=1.2] table [x=step, y=ap, col sep=comma] {data/online_training/jrdb_online_training_seq0_pl1_eval_step_ap.csv};
        \addlegendentry{whole set, pseudo-labels}
    \addplot[no marks, dashed, color=new_red_dark, line width=1.2] table [x=step, y=ap, col sep=comma] {data/online_training/jrdb_online_training_seq0_pl0_eval_step_ap.csv};
        \addlegendentry{whole set, annotations}

    % \addplot[mark=none, gray, line width=1.0] {79.15};      
    % \addplot[mark=none, gray, dashed, line width=1.0] {82.28};  
        
    \end{axis}
  
    % \begin{axis}[
    %     width=\linewidth,
    %     height=2cm,
    %     xmin=0, xmax=2.1027,
    %     ymin=0, ymax=100,
    %     hide x axis,
    %     axis y line*=right,
    %     ylabel={$T_e \, (\si{\fahrenheit})$}
    % ]
    % \addplot+[thick, const plot, no marks] table [x=step, y=precision, col sep=comma] {data/online_training/jrdb_pseudo_labels_step_precision.csv};
    % % \addplot+[thick, const plot, no marks] table [x=step, y=accuracy, col sep=comma] {data/online_training/jrdb_pseudo_labels_step_accuracy_positives.csv};
    % % \addplot+[thick, const plot, no marks] table [x=step, y=accuracy, col sep=comma] {data/online_training/jrdb_pseudo_labels_step_accuracy_negatives.csv};
    % % \addplot+[thick, const plot, no marks] table [x=step, y=accuracy, col sep=comma] {data/online_training/jrdb_pseudo_labels_step_accuracy_total.csv};
    % \end{axis}
\end{tikzpicture}

==> pics/tikz/teaser.tikz <==
\begin{tikzpicture}
    \small
    \begin{axis}[
        % log ticks with fixed point,
        height=5.7cm,
        xlabel={Annotated scans/images},
        ylabel={Annotated persons},
        xmode=log,
        ymode=log,
        enlarge x limits=0.12,
        ylabel near ticks,
        xlabel near ticks,
        legend cell align={left},
        legend pos=south east,
        legend style={
            nodes={scale=0.8, transform shape},
            % legend image post style={mark=none}
        },
        line width=0.5,
    ]
    
    \addplot [
        only marks,
        mark=square*,
        mark size=2pt,
        mark options={color=new_blue_dark}
    ] table {
    % DROW
    % https://arxiv.org/pdf/1804.02463.pdf
    % 21584 27008 (w/o test)
    24012 28984

    % JRDB
    % https://arxiv.org/pdf/1910.11792.pdf
    % 27947 832000 % w/o test
    % 57714 1827000 % annotated 3D box
    57714 230126 % usable annotation for 2D LiDAR
    
    % Let's ignore reha, everything screams it was done automatically and thus is not a true annotation, this also becomes clear by how simplistic it is!
    };
    
    \node[right] at (axis cs: 24012, 28984) {DROW};
    \node[right] at (axis cs: 57714, 240126) {JRDB};
    
    \addplot [
        only marks,
        mark=*,
        mark size=2pt,
        mark options={color=new_red_dark}
    ] table {
    % MS COCO
    % https://cocodataset.org/#download
    % 123000 273469 % (w/o test)
    147527 328000 % (estimated)
    
    % JRDB (image)
    % https://arxiv.org/pdf/1910.11792.pdf
    % 27947 1080000 % (w/o test)
    57714 2350000
    
    % EuroCity Persons
    % https://eurocity-dataset.tudelft.nl/eval/overview/statistics
    47335 218313
    
    % Caltech Pedestrian
    249884 289395
    
    % KITTI
    14999 9400 % (estimate)
    
    % CityPersons
    5000 31514
    
    % % TDC (Cyclists)
    % 14674 8919
    
    % nuScenes
    % 40000 280000 %estimated based on 7 per keyframe
    
    % nuImages
    % https://www.nuscenes.org/nuimages#data-collection
     93000 165901 % estimated by summing person types
    
    % % Wider Persons
    % https://arxiv.org/abs/1909.12118
    % 8000 236073 % Training only
    13382 386353 
    
    % CrowdHuman
    % https://www.crowdhuman.org/
    % https://arxiv.org/abs/1805.00123
    24370  551680 % estimated given train stats

    };

    \node[above] at (axis cs: 147527, 338000) {MS COCO$^*$};
    \node[right] at (axis cs: 57714, 2350000) {JRDB};
    \node[left] at (axis cs: 47335, 218313) {EuroCity Persons};
    \node[below] at (axis cs: 249884, 289395) {\begin{tabular}{c} Caltech\\Pedestr.\end{tabular}};
    \node[right] at (axis cs: 14999, 9400) {KITTI$^*$};
    \node[right] at (axis cs: 5000, 31514) {CityPersons};
    % \node[left] at (axis cs: 14674, 8919) {TDC};
    \node[below] at (axis cs: 93000, 165901) {nuImages$^*$};
    \node[left] at (axis cs: 13382, 386353) {Wider Persons};
    \node[above] at (axis cs: 24370, 561680) {CrowdHuman$^*$};
    
    %\addlegendimage{\draw[red,fill=red]}
    %\addlegendimage{\draw[blue,fill=blue]}
    \legend{2D LiDAR Annotations, Image Annotations}
    
    
    % \addplot [domain=-10:10, samples=2, dashed] {1*x+3};
    \end{axis}
\end{tikzpicture}
